Log-Scale Quantization in Distributed First-Order Methods: Gradient-based Learning from Distributed Data

Decentralized strategies are of interest for learning from large-scale data over networks. This paper studies learning over a network of geographically distributed nodes/agents subject to quantization. Each node possesses a private local cost function, collectively contributing to a global cost function, which the considered methodology aims to minimize. In contrast to many existing papers, the information exchange among nodes is log-quantized to address limited network-bandwidth in practical situations. We consider a first-order computationally efficient distributed optimization algorithm (with no extra inner consensus loop) that leverages node-level gradient correction based on local data and network-level gradient aggregation only over nearby nodes. This method only requires balanced networks with no need for stochastic weight design. It can handle log-scale quantized data exchange over possibly time-varying and switching network setups. We study convergence over both structured networks (for example, training over data-centers) and ad-hoc multi-agent networks (for example, training over dynamic robotic networks). Through experimental validation, we show that (i) structured networks generally result in a smaller optimality gap, and (ii) log-scale quantization leads to a smaller optimality gap compared to uniform quantization.

==> cover.txt <==
Dear Associate Editor,

I am writing to submit my research paper titled "Log-Scale Quantization in Distributed First-Order Methods: Gradient-based Learning from Distributed Data" for consideration in IEEE TASE. Having carefully reviewed the aims and scope of your esteemed publication, I believe that my research aligns well with the interests of your readership and would make a valuable contribution to the field of distributed optimization and learning.

This paper develops distributed optimization algorithms to optimize possible non-convex local functions over multi-agent networks. The proposed strategy addresses logarithmic quantization over the network  and dynamic network connectivity. We prove exact convergence to the optimizer using perturbation theory and eigenspectrum analysis. We clearly show that logarithmic quantization outperforms uniform quantization in distributed data learning.

Thank you for considering my submission. I appreciate the time and effort invested by the editorial board in the peer-review process. I look forward to the opportunity to contribute to the advancement of the field through the publication of this work.

Please find attached the manuscript for your review. Should you require any additional information or have any queries, please do not hesitate to contact me at doost@semnan.ac.ir. I eagerly await your favorable response.

Thank you for your attention.

Sincerely,
Prof. Mohammadreza Doostmohammadian



1.  L. Xiao and S. Boyd, “Optimal scaling of a gradient method for distributed resource allocation,” Journal of Optimization Theory and Applications, vol. 129, no. 3, pp. 469–488, 2006.
DOI: https://doi.org/10.1007/s10957-006-9080-1

2.  A. Cherukuri and J. Cortes, “Distributed generator coordination for  initialization and anytime optimization in economic dispatch,” IEEE Transactions on Control of Network Systems, vol. 2, no. 3, pp. 226–237, 2015
DOI: 10.1109/TCNS.2015.2399191

3.  T. Chang, “A proximal dual consensus ADMM method for multi-agent constrained optimization,” IEEE Transactions on Signal Processing, vol. 64, no. 14, pp. 3719–3734, 2016
DOI: 10.1109/TSP.2016.2544743

It improves the convergence rate of the allocation and scheduling algorithms in [1,2]. It preserves resource-demand equality at all time in contrast to [3], which implies that at any termination time of the algorithm the constraint feasibility holds. It also relaxes the all-time connectivity in [1,2,3] to uniformly connected networks that may lose connectivity at some time-intervals.
